persoDA: Personalized Data Augmentation for Personalized ASR

Data augmentation (DA) is ubiquitously used in training of Automatic Speech Recognition (ASR) models. DA offers increased data variability, robustness and generalization against different acoustic distortions. Recently, personalization of ASR models on mobile devices has been shown to improve Word Error Rate (WER). This paper evaluates data augmentation in this context and proposes persoDA; a DA method driven by user's data utilized to personalize ASR. persoDA aims to augment training with data specifically tuned towards acoustic characteristics of the end-user, as opposed to standard augmentation based on Multi-Condition Training (MCT) that applies random reverberation and noises. Our evaluation with an ASR conformer-based baseline trained on Librispeech and personalized for VOICES shows that persoDA achieves a 13.9% relative WER reduction over using standard data augmentation (using random noise & reverberation). Furthermore, persoDA shows 16% to 20% faster convergence over MCT.

==> data_disjoint_pl_train.csv <==
Epochs,randomDA,persoDA
0,18.092891693115234,18.092891693115234
1,18.115861892700195,18.110675811767578
2,17.903060913085938,17.925737380981445
3,17.79646110534668,17.827253341674805
4,17.60429573059082,17.711284637451172
5,17.448139190673828,17.448633193969727
6,17.314834594726562,17.284366607666016
7,17.197193145751953,17.18768310546875
8,17.046566009521484,16.986093521118164
9,16.996362686157227,16.871919631958008
10,16.924039840698242,16.74849510192871
11,16.85224723815918,16.580053329467773
12,16.680309295654297,16.50396728515625
13,16.570606231689453,16.349138259887695
14,16.42097282409668,16.26506996154785
15,16.350257873535156,16.153257369995117
16,16.25739097595215,15.915669441223145
17,16.05588722229004,15.80077838897705
18,15.960148811340332,15.711822509765625
19,15.880199432373047,15.580320358276367
20,15.856609344482422,15.471819877624512
21,15.766995429992676,15.399747848510742
22,15.69074821472168,15.348152160644531
23,15.581477165222168,15.368557929992676
25,15.34939956665039,15.293314933776855
26,15.316643714904785,15.221236228942871
27,15.295971870422363,15.133284568786621
28,15.230644226074219,15.089210510253906
29,15.120285987854004,14.990734100341797
30,15.024675369262695,14.884398460388184
31,14.960282325744629,14.826467514038086
32,14.820459365844727,14.68735122680664
33,14.736184120178223,14.597417831420898
34,14.700148582458496,14.551217079162598
35,14.579911231994629,14.438497543334961
36,14.580477714538574,14.386054039001465
37,14.564902305603027,14.370668411254883
38,14.51526927947998,14.250147819519043
39,14.355491638183594,14.144277572631836
40,14.35713005065918,14.071447372436523
41,14.291940689086914,14.013748168945312
42,14.265637397766113,13.929071426391602
43,14.206246376037598,13.770574569702148
44,14.148405075073242,13.715670585632324
45,14.049816131591797,13.694567680358887
46,13.966757774353027,13.61083698272705
47,13.940877914428711,13.561748504638672
48,13.852214813232422,13.521998405456543
49,13.814324378967285,13.524832725524902
50,13.770809173583984,13.477829933166504
51,13.764800071716309,13.352288246154785
52,13.70809268951416,13.34868335723877
53,13.668920516967773,13.347543716430664
54,13.607333183288574,13.250824928283691
55,13.556987762451172,13.208412170410156
56,13.528558731079102,13.083413124084473
57,13.469392776489258,13.063072204589844
58,13.406606674194336,13.041196823120117
59,13.348816871643066,12.999176979064941
60,13.315848350524902,13.006634712219238
61,13.282914161682129,12.9667387008667
62,13.26050853729248,12.928589820861816
63,13.17678165435791,12.88780403137207
64,13.115300178527832,12.856269836425781
65,13.037205696105957,12.727893829345703
66,13.066314697265625,12.691075325012207
67,13.07909870147705,12.6400728225708
68,12.99620246887207,12.646322250366211
69,13.003725051879883,12.598885536193848
70,13.003802299499512,12.51919937133789
71,12.950161933898926,12.453048706054688
72,12.87814998626709,12.404516220092773
73,12.809149742126465,12.361393928527832
74,12.760045051574707,12.324190139770508
75,12.67471694946289,12.280811309814453
76,12.7097749710083,12.244068145751953
77,12.675908088684082,12.208037376403809
78,12.667590141296387,12.166308403015137
79,12.69202709197998,12.129014015197754
80,12.689971923828125,12.079776763916016
81,12.632406234741211,12.093743324279785
82,12.609969139099121,12.066108703613281
83,12.60084342956543,12.043678283691406
84,12.566154479980469,11.96501350402832
85,12.546908378601074,11.927865028381348
86,12.544647216796875,11.900620460510254
87,12.472905158996582,11.877731323242188
88,12.461311340332031,11.841347694396973
89,12.394625663757324,11.804891586303711
90,12.300553321838379,11.729887962341309
91,12.245662689208984,11.700501441955566
92,12.310945510864258,11.64813232421875
93,12.277478218078613,11.601152420043945
94,12.204047203063965,11.577703475952148
95,12.15934944152832,11.570019721984863
96,12.15852165222168,11.56368637084961
97,12.098942756652832,11.514012336730957
98,12.083762168884277,11.50239372253418
99,12.079373359680176,11.521672248840332
100,12.067887306213379,11.51352596282959
101,12.095612525939941,11.505486488342285
102,12.081771850585938,11.48274040222168
103,12.022920608520508,11.488276481628418
104,12.030240058898926,11.477112770080566
105,11.988584518432617,11.45333194732666
106,11.936279296875,11.456745147705078
107,11.9382905960083,11.431983947753906
108,11.976104736328125,11.388936996459961
109,11.869325637817383,11.378364562988281
110,11.831649780273438,11.301972389221191
111,11.817105293273926,11.242143630981445
112,11.811373710632324,11.20393180847168
113,11.740643501281738,11.20356559753418
114,11.699691772460938,11.135210037231445
115,11.742072105407715,11.090059280395508
116,11.695222854614258,11.077503204345703
117,11.670503616333008,11.080066680908203
118,11.663276672363281,11.052700996398926
119,11.639875411987305,10.996020317077637
120,11.637298583984375,10.996753692626953
121,11.614706039428711,10.968672752380371
122,11.614724159240723,10.925555229187012
123,11.591973304748535,10.919193267822266
124,11.572454452514648,10.905739784240723
125,11.50922966003418,10.830049514770508
126,11.484106063842773,10.833515167236328
127,11.506317138671875,10.80763053894043
128,11.485739707946777,10.807405471801758
129,11.43323802947998,10.792184829711914
130,11.372575759887695,10.779081344604492
131,11.323776245117188,10.740304946899414
132,11.30272102355957,10.69816780090332
133,11.273697853088379,10.664691925048828
134,11.289254188537598,10.632689476013184
135,11.26516342163086,10.608185768127441
136,11.233108520507812,10.622074127197266
137,11.156441688537598,10.622702598571777
138,11.163642883300781,10.585454940795898
139,11.10212230682373,10.525927543640137
140,11.043420791625977,10.506673812866211
141,11.054011344909668,10.501380920410156
142,11.03901195526123,10.461244583129883
143,11.001655578613281,10.429204940795898
144,10.929892539978027,10.393486976623535
145,10.935420989990234,10.39143180847168
146,10.90573501586914,10.35630989074707
147,10.90105152130127,10.36463737487793
148,10.893758773803711,10.34278678894043
149,10.863550186157227,10.35969352722168
150,10.858938217163086,10.305875778198242
151,10.836177825927734,10.271167755126953
152,10.827415466308594,10.213895797729492
153,10.801980018615723,10.203514099121094
154,10.740713119506836,10.182014465332031
155,10.746760368347168,10.17074203491211
156,10.728625297546387,10.129945755004883
157,10.704992294311523,10.131072998046875
158,10.65737533569336,10.09912109375
159,10.625654220581055,10.079455375671387
160,10.602785110473633,10.067524909973145
161,10.588196754455566,10.075874328613281
162,10.586036682128906,10.049779891967773
163,10.564329147338867,10.031234741210938
164,10.509405136108398,10.025650978088379
165,10.467694282531738,9.986787796020508
166,10.444571495056152,9.989472389221191
167,10.420968055725098,9.91773509979248
168,10.409989356994629,9.894988059997559
169,10.390625,9.868844985961914
170,10.403338432312012,9.869608879089355
171,10.382974624633789,9.846025466918945
172,10.33447265625,9.83687686920166
173,10.303893089294434,9.821601867675781
174,10.277909278869629,9.812917709350586
175,10.264022827148438,9.794463157653809
176,10.264784812927246,9.796259880065918
177,10.260088920593262,9.76009750366211
178,10.225653648376465,9.735555648803711
179,10.1909818649292,9.723906517028809
180,10.162577629089355,9.732611656188965
181,10.146052360534668,9.70905876159668
182,10.130401611328125,9.700977325439453
183,10.117159843444824,9.681593894958496
184,10.123559951782227,9.644001960754395
185,10.146661758422852,9.621572494506836
186,10.132896423339844,9.583229064941406
187,10.110733985900879,9.541440963745117
188,10.071917533874512,9.52004623413086
189,10.080382347106934,9.488170623779297
190,10.08385181427002,9.43661117553711
191,10.05218505859375,9.443069458007812
192,10.03590202331543,9.412598609924316
193,10.030659675598145,9.392029762268066
194,10.020492553710938,9.365869522094727
195,10.029365539550781,9.393243789672852
196,9.995501518249512,9.361669540405273
197,10.003865242004395,9.361220359802246
198,9.937043190002441,9.343955993652344
199,9.914901733398438,9.344087600708008
200,9.893465995788574,9.316885948181152
201,9.869321823120117,9.284791946411133
202,9.842362403869629,9.281368255615234
203,9.798110008239746,9.296354293823242
204,9.824637413024902,9.302607536315918
205,9.797525405883789,9.279784202575684
206,9.797745704650879,9.300326347351074
207,9.795413970947266,9.283914566040039
208,9.782283782958984,9.254417419433594
209,9.748555183410645,9.19675350189209
210,9.730657577514648,9.107684135437012
211,9.678451538085938,9.085116386413574
212,9.662113189697266,9.094924926757812
213,9.635783195495605,9.118081092834473
214,9.659221649169922,9.091238021850586
215,9.625284194946289,9.098916053771973
216,9.597428321838379,9.0436372756958
217,9.58057689666748,9.041362762451172
218,9.572943687438965,9.011157035827637
219,9.606462478637695,8.971475601196289
220,9.589620590209961,8.976649284362793
221,9.586357116699219,8.94851303100586
222,9.562068939208984,8.934954643249512
223,9.53800106048584,8.88744831085205
224,9.534135818481445,8.859128952026367
225,9.5228853225708,8.853287696838379
226,9.499960899353027,8.837729454040527
227,9.475983619689941,8.831629753112793
228,9.46847152709961,8.811488151550293
229,9.455138206481934,8.765642166137695
230,9.45406723022461,8.77501106262207
231,9.422077178955078,8.776432991027832
232,9.382031440734863,8.749543190002441
233,9.356439590454102,8.738798141479492
234,9.342461585998535,8.731383323669434
235,9.355803489685059,8.722601890563965
236,9.333367347717285,8.709308624267578
237,9.32952880859375,8.697103500366211
238,9.312435150146484,8.695194244384766
239,9.286319732666016,8.680724143981934
240,9.250357627868652,8.644393920898438
241,9.26361083984375,8.626372337341309
242,9.246272087097168,8.595131874084473
243,9.235021591186523,8.57071590423584
244,9.225663185119629,8.582978248596191
245,9.216504096984863,8.583589553833008
246,9.214198112487793,8.516939163208008
247,9.19143295288086,8.521195411682129
248,9.166078567504883,8.512622833251953
249,9.147025108337402,8.486536026000977
250,9.128162384033203,8.48567008972168
251,9.116880416870117,8.473197937011719
252,9.126542091369629,8.458752632141113
253,9.102058410644531,8.436149597167969
254,9.090898513793945,8.428862571716309
255,9.0862455368042,8.425497055053711
256,9.0862455368042,8.409683227539062
257,9.034672737121582,8.414657592773438
258,9.034672737121582,8.40179443359375
259,9.036094665527344,8.41201400756836
260,9.039182662963867,8.39169979095459
261,9.089682579040527,8.413143157958984
262,9.0624361038208,8.420340538024902
263,9.014202117919922,8.423541069030762
264,8.961116790771484,8.354520797729492
265,8.93387222290039,8.340197563171387
266,8.905086517333984,8.325398445129395
267,8.910248756408691,8.314857482910156
268,8.897806167602539,8.335579872131348
269,8.8685884475708,8.30974006652832
270,8.857863426208496,8.26082706451416
271,8.839126586914062,8.275114059448242
272,8.832879066467285,8.261861801147461
273,8.821257591247559,8.253206253051758
274,8.83061408996582,8.254949569702148
275,8.840716361999512,8.264713287353516
276,8.818952560424805,8.258279800415039
277,8.800783157348633,8.227248191833496
278,8.772968292236328,8.217244148254395
279,8.760310173034668,8.207809448242188
280,8.73031997680664,8.207865715026855
281,8.729076385498047,8.212550163269043
282,8.727478981018066,8.205286979675293
283,8.72268295288086,8.18774127960205
284,8.693785667419434,8.175580024719238
285,8.663579940795898,8.166298866271973
286,8.655046463012695,8.15588092803955
287,8.63199234008789,8.136585235595703
288,8.589445114135742,8.132745742797852
289,8.581297874450684,8.117056846618652
290,8.58460521697998,8.1227445602417
291,8.597323417663574,8.102362632751465
292,8.585566520690918,8.097633361816406
293,8.626363754272461,8.083381652832031
294,8.607168197631836,8.057999610900879
295,8.606536865234375,8.058754920959473
296,8.588065147399902,8.072168350219727
297,8.598723411560059,8.042450904846191
298,8.594883918762207,8.051803588867188
299,8.572333335876465,8.012264251708984
300,8.558565139770508,8.006291389465332
301,8.53225326538086,8.006291389465332
302,8.555546760559082,8.006468772888184
303,8.570934295654297,7.994417667388916
304,8.567626953125,7.97796630859375
305,8.55989933013916,7.985908508300781
306,8.507051467895508,7.985908508300781
307,8.507051467895508,7.977427005767822
308,8.483977317810059,7.9488606452941895
309,8.467909812927246,7.941867351531982
310,8.457176208496094,7.928616046905518
311,8.465106964111328,7.922991752624512
312,8.431342124938965,7.917629241943359
313,8.421969413757324,7.90668249130249
314,8.41424560546875,7.902231216430664
315,8.405169486999512,7.909064769744873
316,8.395705223083496,7.904396057128906
317,8.374076843261719,7.899727821350098
318,8.364468574523926,7.879001617431641
319,8.349053382873535,7.869081020355225
320,8.344890594482422,7.888397693634033
321,8.350414276123047,7.897716999053955
322,8.341474533081055,7.885091304779053
323,8.34544563293457,7.851350784301758
324,8.335177421569824,7.841073036193848
325,8.338386535644531,7.846238136291504
326,8.329596519470215,7.835596084594727
327,8.325339317321777,7.828606128692627
328,8.305871963500977,7.823243618011475
329,8.289645195007324,7.82328987121582
330,8.28044319152832,7.805779933929443
331,8.278037071228027,7.7916646003723145
332,8.28419303894043,7.806441307067871
333,8.274591445922852,7.799859046936035
334,8.262113571166992,7.805832862854004
335,8.287232398986816,7.816986083984375
336,8.296380043029785,7.777076244354248
337,8.289690971374512,7.757877826690674
338,8.281416893005371,7.756000518798828
339,8.316082954406738,7.716507911682129
340,8.304819107055664,7.739293575286865
341,8.298336029052734,7.729674339294434
342,8.293448448181152,7.718253135681152
343,8.294377326965332,7.720342636108398
344,8.270452499389648,7.720342636108398
345,8.260015487670898,7.711381912231445
346,8.256665229797363,7.71068811416626
347,8.251487731933594,7.719202041625977
348,8.257256507873535,7.709416389465332
349,8.244282722473145,7.698578357696533
350,8.240778923034668,7.6801300048828125
351,8.219929695129395,7.672172546386719
352,8.19950008392334,7.667716979980469
353,8.162936210632324,7.630093574523926
354,8.168155670166016,7.6379170417785645
355,8.13512134552002,7.625448703765869
356,8.129758834838867,7.636194705963135
357,8.11788558959961,7.623878002166748
358,8.116215705871582,7.626333713531494
359,8.106731414794922,7.608748435974121
360,8.1036376953125,7.623820781707764
361,8.107032775878906,7.618265151977539
362,8.090827941894531,7.603750228881836
363,8.086856842041016,7.606887340545654
364,8.088379859924316,7.594869136810303
365,8.089540481567383,7.584922790527344
366,8.077041625976562,7.573180198669434
367,8.07654857635498,7.564348220825195
368,8.058223724365234,7.569594860076904
369,8.053168296813965,7.559857368469238
370,8.0512113571167,7.559857368469238
371,8.039599418640137,7.547719478607178
372,8.03898811340332,7.551985740661621
373,8.011746406555176,7.5551557540893555
374,7.9943437576293945,7.545787334442139
375,7.99415922164917,7.585628032684326
376,7.95147705078125,7.584131717681885
377,7.9564666748046875,7.563750743865967
378,7.940761566162109,7.533845901489258
379,7.962444305419922,7.527872085571289
380,7.950818061828613,7.52666711807251
381,7.926537990570068,7.514041423797607
382,7.915160179138184,7.523565769195557
383,7.904654026031494,7.523565769195557
384,7.906230926513672,7.497687339782715
385,7.901053428649902,7.502131938934326
386,7.903136730194092,7.497873306274414
387,7.898067474365234,7.489203929901123
388,7.891818523406982,7.471701145172119
389,7.877784729003906,7.462494373321533
390,7.877784729003906,7.446579456329346
391,7.870721817016602,7.467879772186279
392,7.865653038024902,7.465284824371338
393,7.86443567276001,7.440794467926025
394,7.847649574279785,7.4285783767700195
395,7.8317975997924805,7.39792537689209
396,7.832792282104492,7.401304244995117
397,7.821681022644043,7.388573169708252
398,7.821681022644043,7.388573169708252
399,7.820429801940918,7.385707378387451
400,7.815557479858398,7.37058687210083
401,7.81815242767334,7.367609977722168
402,7.817320823669434,7.36832332611084
403,7.7975006103515625,7.336348533630371
404,7.794906139373779,7.336348533630371
405,7.814990997314453,7.336348533630371
406,7.809222221374512,7.337218284606934
407,7.7939677238464355,7.341475486755371
408,7.778372287750244,7.311958312988281
409,7.762836933135986,7.345844268798828
410,7.758152961730957,7.302754878997803
411,7.753708362579346,7.3087286949157715
412,7.760941982269287,7.286362648010254
413,7.76613187789917,7.298861503601074
414,7.7675089836120605,7.296004772186279
415,7.753639221191406,7.280606746673584
416,7.74560546875,7.295306205749512
417,7.7409210205078125,7.295306205749512
418,7.752404689788818,7.2661919593811035
419,7.747042179107666,7.257174968719482
420,7.739325523376465,7.246819972991943
421,7.720095157623291,7.240208148956299
422,7.717500686645508,7.23211145401001
423,7.717500686645508,7.218577861785889
424,7.715083122253418,7.193325996398926
425,7.717678070068359,7.188256740570068
426,7.717678070068359,7.174816131591797
427,7.710354328155518,7.191477298736572
428,7.715732574462891,7.191477298736572
429,7.699619293212891,7.197450637817383
430,7.699619293212891,7.197450637817383
431,7.6717143058776855,7.197450637817383
432,7.711022853851318,7.186358451843262
433,7.699859619140625,7.198902130126953
434,7.699859619140625,7.1902008056640625
435,7.699859619140625,7.173809051513672
436,7.701204776763916,7.1653008460998535
437,7.666484832763672,7.14546537399292
438,7.6774091720581055,7.1229095458984375
439,7.6676130294799805,7.107400417327881
440,7.686675071716309,7.1001667976379395
441,7.67370080947876,7.096092700958252
442,7.677540302276611,7.10563850402832
443,7.679318904876709,7.118136882781982
444,7.675301551818848,7.106189250946045
445,7.675169467926025,7.097461223602295
446,7.670918941497803,7.0994768142700195
447,7.665963172912598,7.109831809997559
448,7.657804012298584,7.094808101654053
449,7.648941516876221,7.098393440246582
450,7.634618282318115,7.112445831298828
451,7.629255771636963,7.110372543334961
452,7.599493980407715,7.110372543334961
453,7.590125560760498,7.107065677642822
454,7.569272994995117,7.094771385192871
455,7.572047710418701,7.088956356048584
456,7.567452430725098,7.088956356048584
457,7.5666680335998535,7.088956356048584
458,7.529390335083008,7.079870700836182
459,7.521823406219482,7.052390098571777
460,7.536764621734619,7.031285762786865
461,7.508942604064941,7.017364025115967
462,7.516176700592041,7.002633094787598
463,7.52086067199707,7.023330211639404
464,7.523660182952881,7.013437271118164
465,7.514719009399414,7.00626802444458
466,7.494229793548584,6.996931076049805
467,7.484299659729004,6.992913722991943
468,7.48539400100708,6.984562873840332
469,7.472936630249023,6.9965105056762695
470,7.468478679656982,6.969003200531006
471,7.444671630859375,6.9617695808410645
472,7.42632532119751,6.96110725402832
473,7.439263343811035,6.95729398727417
474,7.439995288848877,6.949615478515625
475,7.442172050476074,6.945106506347656
476,7.442967891693115,6.934751033782959
477,7.438487529754639,6.934751033782959
478,7.460358619689941,6.926775932312012
479,7.4796905517578125,6.921049118041992
480,7.473716735839844,6.929413318634033
481,7.490361213684082,6.921269416809082
482,7.501679420471191,6.921269416809082
483,7.4821295738220215,6.9146575927734375
484,7.474851608276367,6.919823169708252
485,7.476956844329834,6.9182844161987305
486,7.465009689331055,6.922541618347168
487,7.449674606323242,6.916292190551758
488,7.465207576751709,6.904754161834717
489,7.455160617828369,6.882816314697266
490,7.455160617828369,6.8659820556640625
491,7.449666500091553,6.895615577697754
492,7.449666500091553,6.903141498565674
493,7.435053825378418,6.903141498565674
494,7.422051429748535,6.887609004974365
495,7.419456481933594,6.867325782775879
496,7.412500858306885,6.867325782775879
497,7.406945705413818,6.857542514801025
498,7.399906158447266,6.87619686126709
499,7.399906158447266,6.86208963394165
500,7.389488220214844,6.866982936859131

==> data_disjoint_pl_valid.csv <==
Epochs,randomDA,persoDA
0,18.31654167175293,18.31654167175293
1,18.12848663330078,18.12848663330078
2,17.9230899810791,17.98232650756836
3,17.833311080932617,17.889055252075195
4,17.70978546142578,17.722509384155273
5,17.535860061645508,17.58772850036621
6,17.560823440551758,17.531038284301758
7,17.50899314880371,17.38679313659668
8,17.441387176513672,17.29289436340332
9,17.3599910736084,17.17129898071289
10,17.308879852294922,17.119869232177734
11,17.24335289001465,17.069311141967773
12,17.217601776123047,16.941171646118164
13,17.219165802001953,16.879798889160156
14,17.008352279663086,16.71842384338379
15,16.90507698059082,16.63098907470703
16,16.88750648498535,16.526023864746094
17,16.728899002075195,16.432645797729492
18,16.698549270629883,16.40700340270996
19,16.643888473510742,16.40337562561035
20,16.577062606811523,16.210018157958984
21,16.492908477783203,16.144636154174805
22,16.41072654724121,16.07036018371582
23,16.370943069458008,16.041820526123047
25,16.38731575012207,15.96106243133545
26,16.329755783081055,15.930439949035645
27,16.406768798828125,15.864148139953613
28,16.387046813964844,15.77424430847168
29,16.344148635864258,15.786005973815918
30,16.23542594909668,15.707192420959473
31,16.198375701904297,15.668609619140625
32,16.19024658203125,15.644128799438477
33,16.11292839050293,15.601519584655762
34,16.075868606567383,15.553068161010742
35,16.05185317993164,15.54705810546875
36,16.004499435424805,15.53653621673584
37,15.984413146972656,15.514883041381836
38,15.939449310302734,15.492376327514648
39,15.93175220489502,15.549949645996094
40,15.883469581604004,15.544829368591309
41,15.900386810302734,15.581488609313965
42,15.863988876342773,15.485398292541504
43,15.825600624084473,15.40571117401123
44,15.799599647521973,15.305524826049805
45,15.748870849609375,15.24848461151123
46,15.664477348327637,15.197639465332031
47,15.696078300476074,15.211847305297852
48,15.684309959411621,15.200817108154297
49,15.675662994384766,15.228527069091797
50,15.655386924743652,15.212369918823242
51,15.683777809143066,15.149155616760254
52,15.697033882141113,15.127673149108887
53,15.630767822265625,15.140777587890625
54,15.621865272521973,15.123451232910156
55,15.611556053161621,15.108311653137207
56,15.598713874816895,15.104315757751465
57,15.619898796081543,15.108339309692383
58,15.53328800201416,15.117191314697266
59,15.488091468811035,15.127364158630371
60,15.401520729064941,15.146231651306152
61,15.358464241027832,15.178279876708984
62,15.35877513885498,15.162657737731934
63,15.340950012207031,15.186284065246582
64,15.384509086608887,15.175493240356445
65,15.379960060119629,15.209050178527832
66,15.405841827392578,15.231823921203613
67,15.42004108428955,15.223909378051758
68,15.45206069946289,15.240850448608398
69,15.44030475616455,15.25789737701416
70,15.38321304321289,15.231396675109863
71,15.380305290222168,15.195457458496094
72,15.383803367614746,15.144457817077637
73,15.345745086669922,15.177217483520508
74,15.370954513549805,15.184664726257324
75,15.38038444519043,15.196260452270508
76,15.368121147155762,15.166522979736328
77,15.416556358337402,15.17329216003418
78,15.433531761169434,15.208373069763184
79,15.418216705322266,15.232952117919922
80,15.38741397857666,15.184680938720703
81,15.43115234375,15.181397438049316
82,15.478507041931152,15.172030448913574
83,15.486948013305664,15.195845603942871
84,15.5328369140625,15.187576293945312
85,15.490089416503906,15.179837226867676
86,15.50242805480957,15.234370231628418
87,15.500277519226074,15.268584251403809
88,15.5014009475708,15.263479232788086
89,15.503508567810059,15.248778343200684
90,15.510899543762207,15.313636779785156
91,15.542527198791504,15.323246002197266
92,15.533002853393555,15.326106071472168
93,15.559659004211426,15.289325714111328
94,15.64815616607666,15.307217597961426
95,15.639850616455078,15.2747802734375
96,15.65941333770752,15.310664176940918
97,15.646467208862305,15.33580493927002
98,15.667444229125977,15.291277885437012
99,15.651098251342773,15.301617622375488
100,15.669251441955566,15.289673805236816
101,15.689193725585938,15.274418830871582
102,15.67967414855957,15.23881721496582
103,15.65844440460205,15.203274726867676
104,15.667527198791504,15.177142143249512
105,15.690924644470215,15.19332218170166
106,15.687849998474121,15.169124603271484
107,15.677922248840332,15.168274879455566
108,15.653223991394043,15.2378511428833
109,15.64451789855957,15.250029563903809
110,15.632783889770508,15.247422218322754
111,15.650944709777832,15.286853790283203
112,15.662182807922363,15.293794631958008
113,15.679479598999023,15.356095314025879
114,15.664366722106934,15.386763572692871
115,15.58853530883789,15.392012596130371
116,15.647703170776367,15.378231048583984
117,15.719559669494629,15.355783462524414
118,15.720576286315918,15.330143928527832
119,15.730278968811035,15.336013793945312
120,15.693999290466309,15.379040718078613
121,15.71166706085205,15.446298599243164
122,15.740945816040039,15.416021347045898
123,15.711821556091309,15.397879600524902
124,15.719684600830078,15.434730529785156
125,15.776010513305664,15.428550720214844
126,15.765178680419922,15.43200397491455
127,15.743014335632324,15.499801635742188
128,15.711670875549316,15.518156051635742
129,15.72818660736084,15.515311241149902
130,15.69357967376709,15.543440818786621
131,15.706225395202637,15.586628913879395
132,15.69345760345459,15.537775993347168
133,15.718692779541016,15.51527214050293
134,15.708549499511719,15.498449325561523
135,15.658027648925781,15.5077486038208
136,15.664521217346191,15.531076431274414
137,15.680840492248535,15.473318099975586
138,15.684831619262695,15.495655059814453
139,15.692414283752441,15.482887268066406
140,15.676468849182129,15.463215827941895
141,15.677811622619629,15.454774856567383
142,15.687553405761719,15.474903106689453
143,15.657280921936035,15.456613540649414
144,15.666650772094727,15.43509578704834
145,15.66789436340332,15.382644653320312
146,15.650463104248047,15.409870147705078
147,15.649710655212402,15.373205184936523
148,15.687658309936523,15.384167671203613
149,15.720968246459961,15.397805213928223
150,15.7172269821167,15.417463302612305
151,15.726067543029785,15.419243812561035
152,15.715658187866211,15.413658142089844
153,15.768356323242188,15.395164489746094
154,15.737445831298828,15.381902694702148
155,15.690634727478027,15.38973331451416
156,15.696194648742676,15.349526405334473
157,15.68429946899414,15.329808235168457
158,15.70152759552002,15.349827766418457
159,15.693046569824219,15.349495887756348
160,15.616366386413574,15.402724266052246
161,15.619626998901367,15.376297950744629
162,15.621477127075195,15.364514350891113
163,15.556249618530273,15.415148735046387
164,15.516425132751465,15.407804489135742
165,15.524710655212402,15.392509460449219
166,15.550189018249512,15.40838623046875
167,15.562522888183594,15.424334526062012
168,15.6167631149292,15.364912986755371
169,15.604598999023438,15.365154266357422
170,15.590421676635742,15.375946044921875
171,15.588262557983398,15.38724422454834
172,15.62321949005127,15.372726440429688
173,15.600807189941406,15.348347663879395
174,15.630990028381348,15.348727226257324
175,15.608719825744629,15.353119850158691
176,15.632781028747559,15.376274108886719
177,15.625629425048828,15.372426986694336
178,15.61334228515625,15.380648612976074
179,15.617709159851074,15.367935180664062
180,15.594818115234375,15.358049392700195
181,15.574910163879395,15.340950012207031
182,15.621363639831543,15.327376365661621
183,15.629997253417969,15.299741744995117
184,15.62399673461914,15.310694694519043
185,15.559510231018066,15.313766479492188
186,15.552499771118164,15.353171348571777
187,15.559441566467285,15.332179069519043
188,15.548669815063477,15.32284164428711
189,15.547916412353516,15.338788032531738
190,15.52581787109375,15.293716430664062
191,15.537313461303711,15.31467056274414
192,15.477442741394043,15.27755069732666
193,15.456972122192383,15.245075225830078
194,15.440203666687012,15.241424560546875
195,15.412761688232422,15.246537208557129
196,15.405561447143555,15.293694496154785
197,15.41938304901123,15.283903121948242
198,15.41783618927002,15.28183364868164
199,15.393178939819336,15.266433715820312
200,15.391180992126465,15.280089378356934
201,15.380460739135742,15.301960945129395
202,15.365851402282715,15.282732009887695
203,15.357649803161621,15.279801368713379
204,15.354436874389648,15.270796775817871
205,15.344588279724121,15.27151107788086
206,15.340229034423828,15.301206588745117
207,15.345560073852539,15.304186820983887
208,15.329546928405762,15.27110481262207
209,15.34332275390625,15.270254135131836
210,15.361693382263184,15.2770357131958
211,15.35068130493164,15.282689094543457
212,15.367291450500488,15.280326843261719
213,15.376538276672363,15.276872634887695
214,15.385828971862793,15.30990219116211
215,15.360112190246582,15.282126426696777
216,15.376556396484375,15.250319480895996
217,15.407637596130371,15.24893856048584
218,15.374150276184082,15.29218864440918
219,15.390594482421875,15.241189002990723
220,15.405255317687988,15.196451187133789
221,15.389352798461914,15.188214302062988
222,15.363687515258789,15.198281288146973
223,15.370871543884277,15.206271171569824
224,15.318337440490723,15.191179275512695
225,15.31480884552002,15.173174858093262
226,15.296842575073242,15.168694496154785
227,15.347123146057129,15.16031265258789
228,15.3779296875,15.14815902709961
229,15.333827018737793,15.152795791625977
230,15.324441909790039,15.139436721801758
231,15.331067085266113,15.14657974243164
232,15.366233825683594,15.180282592773438
233,15.357963562011719,15.17976188659668
234,15.369237899780273,15.16999340057373
235,15.344505310058594,15.182334899902344
236,15.328764915466309,15.225719451904297
237,15.316088676452637,15.20053482055664
238,15.324575424194336,15.219776153564453
239,15.2946138381958,15.22315502166748
240,15.29677963256836,15.238078117370605
241,15.32746410369873,15.21735668182373
242,15.340811729431152,15.178484916687012
243,15.34232234954834,15.174383163452148
244,15.368217468261719,15.23736572265625
245,15.343648910522461,15.22890567779541
246,15.326417922973633,15.264079093933105
247,15.331707954406738,15.276777267456055
248,15.362127304077148,15.27309513092041
249,15.359792709350586,15.268570899963379
250,15.343623161315918,15.271864891052246
251,15.350090980529785,15.26338005065918
252,15.365036010742188,15.20567512512207
253,15.377253532409668,15.214192390441895
254,15.363629341125488,15.197017669677734
255,15.366592407226562,15.207840919494629
256,15.394747734069824,15.228628158569336
257,15.41053581237793,15.240592956542969
258,15.380486488342285,15.245064735412598
259,15.378915786743164,15.28312873840332
260,15.378915786743164,15.263144493103027
261,15.391708374023438,15.25412368774414
262,15.372197151184082,15.248846054077148
263,15.363778114318848,15.256650924682617
264,15.371910095214844,15.232194900512695
265,15.390409469604492,15.223921775817871
266,15.394061088562012,15.23069953918457
267,15.414210319519043,15.222962379455566
268,15.358559608459473,15.241965293884277
269,15.356558799743652,15.240948677062988
270,15.359376907348633,15.271727561950684
271,15.337087631225586,15.279404640197754
272,15.358495712280273,15.272948265075684
273,15.330978393554688,15.248869895935059
274,15.311253547668457,15.211575508117676
275,15.281403541564941,15.215812683105469
276,15.2669038772583,15.228617668151855
277,15.250078201293945,15.252168655395508
278,15.272473335266113,15.259888648986816
279,15.223917961120605,15.258280754089355
280,15.266160011291504,15.248462677001953
281,15.296158790588379,15.225250244140625
282,15.302292823791504,15.222063064575195
283,15.333372116088867,15.214132308959961
284,15.350712776184082,15.207820892333984
285,15.367820739746094,15.164170265197754
286,15.331290245056152,15.167819023132324
287,15.33000373840332,15.16262149810791
288,15.325318336486816,15.125839233398438
289,15.30210018157959,15.116693496704102
290,15.336851119995117,15.118045806884766
291,15.323097229003906,15.150545120239258
292,15.341500282287598,15.147082328796387
293,15.354269027709961,15.135717391967773
294,15.357806205749512,15.158341407775879
295,15.378013610839844,15.170997619628906
296,15.37851619720459,15.16684627532959
297,15.374083518981934,15.146458625793457
298,15.382596969604492,15.147693634033203
299,15.420811653137207,15.156625747680664
300,15.459344863891602,15.1800537109375
301,15.468968391418457,15.181634902954102
302,15.47924518585205,15.181634902954102
303,15.493224143981934,15.175997734069824
304,15.50865650177002,15.18350601196289
305,15.496091842651367,15.173484802246094
306,15.48006534576416,15.155460357666016
307,15.512360572814941,15.13998794555664
308,15.498857498168945,15.132339477539062
309,15.513486862182617,15.12132740020752
310,15.513635635375977,15.110885620117188
311,15.52659797668457,15.106348991394043
312,15.582980155944824,15.109871864318848
313,15.555499076843262,15.12298583984375
314,15.57323169708252,15.112642288208008
315,15.586287498474121,15.138981819152832
316,15.581417083740234,15.109973907470703
317,15.541960716247559,15.088970184326172
318,15.540644645690918,15.076581954956055
319,15.539145469665527,15.08050537109375
320,15.537745475769043,15.083045959472656
321,15.52859878540039,15.079815864562988
322,15.542264938354492,15.104391098022461
323,15.527066230773926,15.09514045715332
324,15.534019470214844,15.09613037109375
325,15.539655685424805,15.059221267700195
326,15.521117210388184,15.075666427612305
327,15.50399398803711,15.072654724121094
328,15.522883415222168,15.068589210510254
329,15.504035949707031,15.057084083557129
330,15.55300521850586,15.07927131652832
331,15.516796112060547,15.100117683410645
332,15.573880195617676,15.100117683410645
333,15.566329956054688,15.098164558410645
334,15.569111824035645,15.074974060058594
335,15.607477188110352,15.098978996276855
336,15.611577987670898,15.114742279052734
337,15.619261741638184,15.105721473693848
338,15.610692977905273,15.087121963500977
339,15.629837036132812,15.090606689453125
340,15.642265319824219,15.107654571533203
341,15.604233741760254,15.13524055480957
342,15.605079650878906,15.157920837402344
343,15.639885902404785,15.182839393615723
344,15.597043991088867,15.190969467163086
345,15.604043960571289,15.181694984436035
346,15.584415435791016,15.172232627868652
347,15.598794937133789,15.161587715148926
348,15.586241722106934,15.151604652404785
349,15.564778327941895,15.169146537780762
350,15.548968315124512,15.161128997802734
351,15.539546012878418,15.170060157775879
352,15.543111801147461,15.177217483520508
353,15.54102897644043,15.156105995178223
354,15.54065990447998,15.124299049377441
355,15.546987533569336,15.133573532104492
356,15.544121742248535,15.15864086151123
357,15.519219398498535,15.145242691040039
358,15.538172721862793,15.15194034576416
359,15.517135620117188,15.145923614501953
360,15.545894622802734,15.19975471496582
361,15.524322509765625,15.202431678771973
362,15.522712707519531,15.20136833190918
363,15.523530006408691,15.197452545166016
364,15.514525413513184,15.21471118927002
365,15.497015953063965,15.2152738571167
366,15.498379707336426,15.226543426513672
367,15.488542556762695,15.231363296508789
368,15.502521514892578,15.248211860656738
369,15.505302429199219,15.242724418640137
370,15.520143508911133,15.218602180480957
371,15.518754959106445,15.204694747924805
372,15.51673698425293,15.16232967376709
373,15.527338981628418,15.19867992401123
374,15.550777435302734,15.190646171569824
375,15.547128677368164,15.157971382141113
376,15.538604736328125,15.157971382141113
377,15.57215690612793,15.169658660888672
378,15.550704956054688,15.153724670410156
379,15.553568840026855,15.109193801879883
380,15.531207084655762,15.114801406860352
381,15.535750389099121,15.14519214630127
382,15.546951293945312,15.130836486816406
383,15.547759056091309,15.13547420501709
384,15.567421913146973,15.143956184387207
385,15.574010848999023,15.162786483764648
386,15.57301139831543,15.154404640197754
387,15.540009498596191,15.157544136047363
388,15.549283981323242,15.11825180053711
389,15.533445358276367,15.134162902832031
390,15.5723876953125,15.142693519592285
391,15.571921348571777,15.134848594665527
392,15.583578109741211,15.140495300292969
393,15.567605972290039,15.129225730895996
394,15.575891494750977,15.15385627746582
395,15.577677726745605,15.143394470214844
396,15.582512855529785,15.131155014038086
397,15.575455665588379,15.14807415008545
398,15.568892478942871,15.157337188720703
399,15.551724433898926,15.15850830078125
400,15.558677673339844,15.173344612121582
401,15.565855026245117,15.196617126464844
402,15.558570861816406,15.209680557250977
403,15.546317100524902,15.24467658996582
404,15.55197525024414,15.24124813079834
405,15.565357208251953,15.279765129089355
406,15.529876708984375,15.265508651733398
407,15.49461555480957,15.265508651733398
408,15.481173515319824,15.259751319885254
409,15.471589088439941,15.23605728149414
410,15.470850944519043,15.211756706237793
411,15.48112964630127,15.214546203613281
412,15.472213745117188,15.208979606628418
413,15.486818313598633,15.240175247192383
414,15.486818313598633,15.252766609191895
415,15.485160827636719,15.24431037902832
416,15.469310760498047,15.25998306274414
417,15.440404891967773,15.268306732177734
418,15.441545486450195,15.257993698120117
419,15.467622756958008,15.257993698120117
420,15.482723236083984,15.23834228515625
421,15.488360404968262,15.245478630065918
422,15.466801643371582,15.251115798950195
423,15.470902442932129,15.275147438049316
424,15.472599983215332,15.290249824523926
425,15.453487396240234,15.297550201416016
426,15.456754684448242,15.286993980407715
427,15.468277931213379,15.291400909423828
428,15.458402633666992,15.34365463256836
429,15.43232536315918,15.330976486206055
430,15.461183547973633,15.320565223693848
431,15.452016830444336,15.332900047302246
432,15.472251892089844,15.33354377746582
433,15.46074390411377,15.349061012268066
434,15.483661651611328,15.353358268737793
435,15.503868103027344,15.357852935791016
436,15.540984153747559,15.361968994140625
437,15.542335510253906,15.3352689743042
438,15.54712963104248,15.3468599319458
439,15.517417907714844,15.351325988769531
440,15.488879203796387,15.362070083618164
441,15.462349891662598,15.367671012878418
442,15.45962905883789,15.334503173828125
443,15.486701011657715,15.329865455627441
444,15.488364219665527,15.352641105651855
445,15.506707191467285,15.376115798950195
446,15.503888130187988,15.361495971679688
447,15.52795124053955,15.341882705688477
448,15.51519775390625,15.33906364440918
449,15.529120445251465,15.341845512390137
450,15.532907485961914,15.296470642089844
451,15.536558151245117,15.290143013000488
452,15.554974555969238,15.290143013000488
453,15.575750350952148,15.273138046264648
454,15.591547966003418,15.263020515441895
455,15.590548515319824,15.263161659240723
456,15.581274032592773,15.249739646911621
457,15.596197128295898,15.259334564208984
458,15.594194412231445,15.25501823425293
459,15.594194412231445,15.26002025604248
460,15.571391105651855,15.267239570617676
461,15.563653945922852,15.261489868164062
462,15.567912101745605,15.27077579498291
463,15.57027816772461,15.263453483581543
464,15.577221870422363,15.255166053771973
465,15.58004093170166,15.252995491027832
466,15.584959983825684,15.273571968078613
467,15.582807540893555,15.273834228515625
468,15.591263771057129,15.280427932739258
469,15.594045639038086,15.242976188659668
470,15.562551498413086,15.268484115600586
471,15.548330307006836,15.265899658203125
472,15.55515193939209,15.263123512268066
473,15.552449226379395,15.277743339538574
474,15.556915283203125,15.286272048950195
475,15.529297828674316,15.275492668151855
476,15.526628494262695,15.267754554748535
477,15.540255546569824,15.287738800048828
478,15.56389045715332,15.303895950317383
479,15.543347358703613,15.277424812316895
480,15.519157409667969,15.256319999694824
481,15.517248153686523,15.278485298156738
482,15.545683860778809,15.262861251831055
483,15.55493450164795,15.27523422241211
484,15.557235717773438,15.256633758544922
485,15.578319549560547,15.273372650146484
486,15.586435317993164,15.302377700805664
487,15.586435317993164,15.276899337768555
488,15.603347778320312,15.260819435119629
489,15.596247673034668,15.25082778930664
490,15.584044456481934,15.265875816345215
491,15.592975616455078,15.261070251464844
492,15.622215270996094,15.26388931274414
493,15.619434356689453,15.265301704406738
494,15.622215270996094,15.300060272216797
495,15.61748218536377,15.278310775756836
496,15.624617576599121,15.250448226928711
497,15.664631843566895,15.253267288208008
498,15.674764633178711,15.232762336730957
499,15.668442726135254,15.250511169433594
500,15.67477035522461,15.266397476196289

==> data_disjoint_train.csv <==
Epochs,randomDA,persoDA
0,18.092891693115234,18.092891693115234
1,18.09939193725586,18.10021209716797
2,18.00375747680664,17.96430015563965
3,17.834875106811523,17.85047149658203
4,17.70957374572754,17.66871452331543
5,17.66445541381836,17.48055648803711
6,17.507007598876953,17.370718002319336
7,17.358661651611328,17.211299896240234
8,17.136262893676758,17.078231811523438
9,16.937984466552734,16.8055477142334
10,16.897546768188477,16.653207778930664
11,16.730579376220703,16.517047882080078
12,16.571319580078125,16.436080932617188
13,16.5335750579834,16.322185516357422
14,16.46672248840332,16.18323516845703
15,16.378787994384766,16.11908531188965
16,16.176164627075195,15.935140609741211
17,16.102767944335938,15.84596061706543
18,15.917997360229492,15.676904678344727
19,15.83388900756836,15.516608238220215
20,15.687593460083008,15.435904502868652
21,15.556683540344238,15.32211685180664
22,15.471036911010742,15.21822738647461
23,15.410660743713379,15.130056381225586
24,15.356230735778809,15.056900978088379
25,15.315957069396973,14.96368408203125
26,15.248546600341797,14.885818481445312
27,15.130430221557617,14.773943901062012
28,15.112794876098633,14.760581016540527
29,15.059459686279297,14.720987319946289
30,14.952919960021973,14.641077041625977
31,14.878830909729004,14.556635856628418
32,14.782511711120605,14.492176055908203
33,14.748974800109863,14.417291641235352
34,14.682164192199707,14.355144500732422
35,14.595267295837402,14.212922096252441
36,14.498356819152832,14.090299606323242
37,14.423717498779297,14.0009765625
38,14.279232025146484,13.83491039276123
39,14.253172874450684,13.768697738647461
40,14.185439109802246,13.6625337600708
41,14.13060474395752,13.598923683166504
42,14.077413558959961,13.60683536529541
43,14.005208015441895,13.474817276000977
44,13.949814796447754,13.408843040466309
45,13.922369003295898,13.355466842651367
46,13.888916969299316,13.292289733886719
47,13.80817699432373,13.152910232543945
48,13.745391845703125,13.078726768493652
49,13.610929489135742,13.06441879272461
50,13.457529067993164,13.02360725402832
51,13.316275596618652,12.93655014038086
52,13.291985511779785,12.876209259033203
53,13.252485275268555,12.774497985839844
54,13.17551326751709,12.68730354309082
55,13.092572212219238,12.687580108642578
56,12.969289779663086,12.635205268859863
57,12.91968059539795,12.528078079223633
58,12.865912437438965,12.50716781616211
59,12.846843719482422,12.432821273803711
60,12.744745254516602,12.333986282348633
61,12.67399787902832,12.251838684082031
62,12.638416290283203,12.180330276489258
63,12.550225257873535,12.082828521728516
64,12.514002799987793,12.023163795471191
65,12.480607986450195,12.0237398147583
66,12.386395454406738,11.930212020874023
67,12.32123851776123,11.89351749420166
68,12.334243774414062,11.778852462768555
69,12.261794090270996,11.697537422180176
70,12.211931228637695,11.64832592010498
71,12.1876220703125,11.608782768249512
72,12.143354415893555,11.536606788635254
73,12.057573318481445,11.507844924926758
74,12.043968200683594,11.45401382446289
75,11.999069213867188,11.372010231018066
76,11.927531242370605,11.303204536437988
77,11.83499813079834,11.275944709777832
78,11.768394470214844,11.235452651977539
79,11.735817909240723,11.179427146911621
80,11.702241897583008,11.154528617858887
81,11.678144454956055,11.119943618774414
82,11.653509140014648,11.068784713745117
83,11.606643676757812,11.051509857177734
84,11.561117172241211,10.956849098205566
85,11.54874038696289,10.868696212768555
86,11.50388240814209,10.854812622070312
87,11.45633316040039,10.842344284057617
88,11.430118560791016,10.809196472167969
89,11.409884452819824,10.742064476013184
90,11.366317749023438,10.701934814453125
91,11.307909965515137,10.66123104095459
92,11.25257396697998,10.594269752502441
93,11.221436500549316,10.48834228515625
94,11.1668701171875,10.4109525680542
95,11.087061882019043,10.409711837768555
96,11.0951566696167,10.387832641601562
97,11.049994468688965,10.344449996948242
98,11.03028678894043,10.35014533996582
99,10.971202850341797,10.307475090026855
100,10.900425910949707,10.237292289733887
101,10.86205768585205,10.097183227539062
102,10.82276439666748,10.027031898498535
103,10.820257186889648,10.056673049926758
104,10.772254943847656,9.966580390930176
105,10.721772193908691,9.900992393493652
106,10.652976989746094,9.869010925292969
107,10.613512992858887,9.840508460998535
108,10.57856273651123,9.810688018798828
109,10.53435230255127,9.715134620666504
110,10.478108406066895,9.674242973327637
111,10.429126739501953,9.644932746887207
112,10.417808532714844,9.563492774963379
113,10.397626876831055,9.550566673278809
114,10.364532470703125,9.615019798278809
115,10.290159225463867,9.54759693145752
116,10.28475284576416,9.479010581970215
117,10.213202476501465,9.408156394958496
118,10.192967414855957,9.396305084228516
119,10.163726806640625,9.372429847717285
120,10.135601997375488,9.348261833190918
121,10.103343963623047,9.311077117919922
122,10.075191497802734,9.292290687561035
123,10.045197486877441,9.258291244506836
124,9.980947494506836,9.184216499328613
125,9.968979835510254,9.154425621032715
126,9.953173637390137,9.167330741882324
127,9.954873085021973,9.079203605651855
128,9.908811569213867,9.044123649597168
129,9.833003044128418,8.998897552490234
130,9.804115295410156,8.941856384277344
131,9.770926475524902,8.93423080444336
132,9.664915084838867,8.882768630981445
133,9.629570960998535,8.817781448364258
134,9.630523681640625,8.776509284973145
135,9.590235710144043,8.771763801574707
136,9.544631004333496,8.746137619018555
137,9.524659156799316,8.688977241516113
138,9.507189750671387,8.67620849609375
139,9.442011833190918,8.637592315673828
140,9.442883491516113,8.600166320800781
141,9.395846366882324,8.573442459106445
142,9.352961540222168,8.534663200378418
143,9.323270797729492,8.50666618347168
144,9.324106216430664,8.483307838439941
145,9.289376258850098,8.480652809143066
146,9.238716125488281,8.49078369140625
147,9.183684349060059,8.433870315551758
148,9.129332542419434,8.40278148651123
149,9.116190910339355,8.345312118530273
150,9.060750007629395,8.313666343688965
151,9.010080337524414,8.263315200805664
152,8.98539924621582,8.240372657775879
153,8.926562309265137,8.226797103881836
154,8.839326858520508,8.18791389465332
155,8.822748184204102,8.128050804138184
156,8.810291290283203,8.094616889953613
157,8.765891075134277,8.044537544250488
158,8.754528045654297,8.007675170898438
159,8.750351905822754,7.989791393280029
160,8.736140251159668,8.0103759765625
161,8.705046653747559,7.9741926193237305
162,8.687955856323242,7.929124355316162
163,8.66954231262207,7.90787935256958
164,8.677486419677734,7.8939032554626465
165,8.654794692993164,7.847196102142334
166,8.650879859924316,7.856504917144775
167,8.612384796142578,7.853661060333252
168,8.604764938354492,7.854106903076172
169,8.584754943847656,7.776533603668213
170,8.538360595703125,7.75812292098999
171,8.505420684814453,7.763697147369385
172,8.465731620788574,7.726799488067627
173,8.428715705871582,7.697421550750732
174,8.407255172729492,7.687586784362793
175,8.368782043457031,7.673069953918457
176,8.348467826843262,7.648165225982666
177,8.347489356994629,7.633792400360107
178,8.304012298583984,7.626386642456055
179,8.25944995880127,7.616997718811035
180,8.24946117401123,7.596425533294678
181,8.224252700805664,7.596704959869385
182,8.202680587768555,7.579322338104248
183,8.176822662353516,7.5103302001953125
184,8.160547256469727,7.475820064544678
185,8.140231132507324,7.436063289642334
186,8.087851524353027,7.395727157592773
187,8.044267654418945,7.38470458984375
188,8.029051780700684,7.381782531738281
189,8.004886627197266,7.357059001922607
190,8.004026412963867,7.309795379638672
191,8.019401550292969,7.278088569641113
192,7.992270469665527,7.261673927307129
193,7.979102611541748,7.257752895355225
194,7.925300121307373,7.243718147277832
195,7.902988910675049,7.224184989929199
196,7.879607200622559,7.171693325042725
197,7.842409133911133,7.169895172119141
198,7.825272560119629,7.103619575500488
199,7.800405979156494,7.068521976470947
200,7.774325370788574,7.077247142791748
201,7.735257625579834,7.062842845916748
202,7.709885120391846,7.040744304656982
203,7.700228214263916,7.024406909942627
204,7.681017875671387,6.965248107910156
205,7.58603048324585,6.935362339019775
206,7.576590538024902,6.932574272155762
207,7.579927444458008,6.92449951171875
208,7.576065540313721,6.899036884307861
209,7.563957691192627,6.8718791007995605
210,7.5500311851501465,6.851667881011963
211,7.555903434753418,6.815868377685547
212,7.508225917816162,6.784830093383789
213,7.495357513427734,6.806324005126953
214,7.42728853225708,6.782851696014404
215,7.354305267333984,6.793576717376709
216,7.381739139556885,6.746802806854248
217,7.337463855743408,6.755924224853516
218,7.3140764236450195,6.746315956115723
219,7.282406330108643,6.704028606414795
220,7.272547721862793,6.687281131744385
221,7.2433857917785645,6.680267810821533
222,7.2363104820251465,6.664618492126465
223,7.233449935913086,6.657410621643066
224,7.226222515106201,6.650147438049316
225,7.216553211212158,6.633511066436768
226,7.178619384765625,6.622369289398193
227,7.165233612060547,6.604065418243408
228,7.170591354370117,6.593630313873291
229,7.165228843688965,6.566379547119141
230,7.164056301116943,6.548813819885254
231,7.200819969177246,6.531246662139893
232,7.199832916259766,6.49620246887207
233,7.178018093109131,6.504219055175781
234,7.169503688812256,6.51675271987915
235,7.158989906311035,6.50039005279541
236,7.150913715362549,6.492772102355957
237,7.163304805755615,6.48344612121582
238,7.146440029144287,6.45562744140625
239,7.066670894622803,6.439581394195557
240,7.051823139190674,6.436421871185303
241,7.027595520019531,6.390599250793457
242,6.981444835662842,6.386784076690674
243,6.949436187744141,6.35519552230835
244,6.9313225746154785,6.325199604034424
245,6.908283710479736,6.312176704406738
246,6.88450813293457,6.303101062774658
247,6.8819475173950195,6.277278423309326
248,6.860527038574219,6.270116806030273
249,6.853169918060303,6.276949405670166
250,6.841378688812256,6.231932163238525
251,6.8272786140441895,6.226146697998047
252,6.78580904006958,6.209085464477539
253,6.754032611846924,6.180850505828857
254,6.770639896392822,6.150416851043701
255,6.757096290588379,6.107693672180176
256,6.700256824493408,6.087453842163086
257,6.6878743171691895,6.075639247894287
258,6.670865535736084,6.0798659324646
259,6.622269630432129,6.101273536682129
260,6.621485710144043,6.0914483070373535
261,6.611254692077637,6.069117546081543
262,6.594748497009277,6.069289207458496
263,6.580225467681885,6.03168249130249
264,6.556993007659912,6.01989221572876
265,6.533926010131836,5.999423503875732
266,6.554098606109619,5.98692512512207
267,6.55392599105835,5.986154079437256
268,6.528514862060547,5.972024440765381
269,6.4215569496154785,5.953579902648926
270,6.429095268249512,5.955571174621582
271,6.425078392028809,5.925649642944336
272,6.4154863357543945,5.9134016036987305
273,6.383909702301025,5.856564044952393
274,6.365479469299316,5.896380424499512
275,6.339986324310303,5.8765668869018555
276,6.348929405212402,5.857664108276367
277,6.344348430633545,5.822011947631836
278,6.339386940002441,5.796828746795654
279,6.33704137802124,5.813446521759033
280,6.32232141494751,5.807677268981934
281,6.300338268280029,5.789769172668457
282,6.344449996948242,5.770097732543945
283,6.3182196617126465,5.7635817527771
284,6.318442344665527,5.751530647277832
285,6.303839206695557,5.735597133636475
286,6.2946343421936035,5.724465847015381
287,6.25044584274292,5.719781398773193
288,6.233037948608398,5.693032264709473
289,6.206727027893066,5.687058448791504
290,6.198692798614502,5.675034523010254
291,6.192234516143799,5.683287143707275
292,6.177052021026611,5.679447650909424
293,6.1566362380981445,5.650394916534424
294,6.1638994216918945,5.650010585784912
295,6.157463073730469,5.644145965576172
296,6.116954326629639,5.606086254119873
297,6.11772346496582,5.58132266998291
298,6.108165264129639,5.567548751831055
299,6.102309703826904,5.56687068939209
300,6.08992862701416,5.552377223968506
301,6.0813679695129395,5.53834342956543
302,6.069986820220947,5.5332417488098145
303,6.0573883056640625,5.519845485687256
304,6.064000129699707,5.497577667236328
305,6.058810710906982,5.488510608673096
306,6.036960601806641,5.520999431610107
307,6.0243730545043945,5.50299072265625
308,6.015875816345215,5.51043176651001
309,6.0117411613464355,5.492654323577881
310,6.0117411613464355,5.478217124938965
311,5.990490913391113,5.458211421966553
312,5.984901428222656,5.4577178955078125
313,5.954329013824463,5.409626007080078
314,5.945403575897217,5.4084792137146
315,5.931232452392578,5.374192237854004
316,5.906975269317627,5.36391019821167
317,5.8969407081604,5.378323554992676
318,5.903189659118652,5.375728607177734
319,5.880951404571533,5.360318660736084
320,5.862133979797363,5.361288070678711
321,5.847316265106201,5.327445030212402
322,5.828577518463135,5.317413806915283
323,5.813044548034668,5.291420936584473
324,5.797175884246826,5.2513861656188965
325,5.778412342071533,5.222198963165283
326,5.7483601570129395,5.197056770324707
327,5.782217025756836,5.181127071380615
328,5.786917209625244,5.177110195159912
329,5.772099494934082,5.164495468139648
330,5.7545928955078125,5.123547554016113
331,5.717458248138428,5.109956741333008
332,5.731940746307373,5.111685276031494
333,5.739810466766357,5.104254245758057
334,5.754576683044434,5.089615345001221
335,5.699802875518799,5.072567939758301
336,5.704798698425293,5.0598835945129395
337,5.690750598907471,5.053934097290039
338,5.646559238433838,5.049469947814941
339,5.628981590270996,5.068517208099365
340,5.616233825683594,5.031571388244629
341,5.611565589904785,5.040085792541504
342,5.612538814544678,5.058838844299316
343,5.595383167266846,5.066429138183594
344,5.602764129638672,5.071718215942383
345,5.600985050201416,5.050211429595947
346,5.59295129776001,5.046639442443848
347,5.598128795623779,5.047670841217041
348,5.594111919403076,5.079715251922607
349,5.584847927093506,5.076614856719971
350,5.5633416175842285,5.048415660858154
351,5.552834987640381,5.034842491149902
352,5.560373783111572,5.020790100097656
353,5.54769229888916,4.995959281921387
354,5.54769229888916,4.981937885284424
355,5.558780670166016,4.971533298492432
356,5.5320258140563965,4.961302280426025
357,5.487346172332764,4.948548793792725
358,5.485255718231201,4.9493327140808105
359,5.499061584472656,4.920137882232666
360,5.506110191345215,4.925535202026367
361,5.510127067565918,4.902885913848877
362,5.4773030281066895,4.897330284118652
363,5.495999336242676,4.869565963745117
364,5.4737548828125,4.878934860229492
365,5.465343952178955,4.882997512817383
366,5.436069011688232,4.871216297149658
367,5.424816131591797,4.846052169799805
368,5.429235458374023,4.840689659118652
369,5.419244766235352,4.84537410736084
370,5.4282402992248535,4.834867477416992
371,5.4120354652404785,4.819676876068115
372,5.384694576263428,4.812637805938721
373,5.36094331741333,4.8217549324035645
374,5.351126194000244,4.832918167114258
375,5.336556911468506,4.769855499267578
376,5.322665214538574,4.779457092285156
377,5.3092474937438965,4.710954189300537
378,5.315659523010254,4.720293998718262
379,5.311688423156738,4.712882041931152
380,5.260889053344727,4.714571952819824
381,5.250751495361328,4.710732460021973
382,5.239415168762207,4.687707901000977
383,5.198102951049805,4.698859214782715
384,5.177175998687744,4.692112922668457
385,5.15802001953125,4.683743953704834
386,5.152951240539551,4.644289016723633
387,5.14926290512085,4.643968105316162
388,5.15654182434082,4.652237415313721
389,5.1569390296936035,4.6442952156066895
390,5.153099536895752,4.637516021728516
391,5.1492600440979,4.601437568664551
392,5.15287971496582,4.595765113830566
393,5.131130218505859,4.595765113830566
394,5.128535270690918,4.591096878051758
395,5.141298770904541,4.577761173248291
396,5.137774467468262,4.577761173248291
397,5.126655578613281,4.553325176239014
398,5.117321968078613,4.5443644523620605
399,5.1088080406188965,4.544975757598877
400,5.098301410675049,4.523928165435791
401,5.066260814666748,4.5046281814575195
402,5.04457426071167,4.514983177185059
403,5.0352373123168945,4.514983177185059
404,5.024126052856445,4.499098777770996
405,5.01039981842041,4.485446453094482
406,5.002457618713379,4.47294807434082
407,4.989499092102051,4.477964878082275
408,4.979452133178711,4.456235408782959
409,4.9640278816223145,4.452264785766602
410,4.9640278816223145,4.452264785766602
411,4.9263916015625,4.453761577606201
412,4.96242094039917,4.453761577606201
413,4.96242094039917,4.453761577606201
414,4.936907768249512,4.45116662979126
415,4.936907768249512,4.442205905914307
416,4.925504207611084,4.425886154174805
417,4.921632289886475,4.39715051651001
418,4.912754535675049,4.387321949005127
419,4.8982462882995605,4.367126941680908
420,4.9015960693359375,4.356574535369873
421,4.901303291320801,4.350600719451904
422,4.895053863525391,4.350173473358154
423,4.843277931213379,4.319108009338379
424,4.84729528427124,4.29918098449707
425,4.8281731605529785,4.295262813568115
426,4.82369327545166,4.269206523895264
427,4.820343494415283,4.258654594421387
428,4.817748546600342,4.258654594421387
429,4.844291687011719,4.258654594421387
430,4.8266706466674805,4.26267147064209
431,4.856025218963623,4.257987022399902
432,4.830992221832275,4.257987022399902
433,4.8295698165893555,4.246835708618164
434,4.80998420715332,4.246835708618164
435,4.805833339691162,4.244241237640381
436,4.797799110412598,4.234714031219482
437,4.7937822341918945,4.232481479644775
438,4.801712512969971,4.226863861083984
439,4.789513111114502,4.222846508026123
440,4.7902069091796875,4.208858966827393
441,4.751183032989502,4.189263343811035
442,4.728987216949463,4.193188667297363
443,4.7171854972839355,4.161361217498779
444,4.708341121673584,4.167335033416748
445,4.708154201507568,4.139411449432373
446,4.692385196685791,4.136986255645752
447,4.6834306716918945,4.1253886222839355
448,4.687841892242432,4.113475322723389
449,4.672309398651123,4.076678276062012
450,4.681535243988037,4.0655694007873535
451,4.656567573547363,4.075009346008301
452,4.688366413116455,4.075009346008301
453,4.678537845611572,4.06141996383667
454,4.67254638671875,4.068653583526611
455,4.659935474395752,4.045348644256592
456,4.667619228363037,4.04150915145874
457,4.633428573608398,4.041018962860107
458,4.620771884918213,4.032985210418701
459,4.590611457824707,4.020742893218994
460,4.5821003913879395,4.016726016998291
461,4.6156744956970215,4.006587982177734
462,4.601828575134277,4.010854244232178
463,4.597883224487305,4.002357482910156
464,4.592705726623535,3.997051239013672
465,4.592705726623535,3.9863932132720947
466,4.582715034484863,3.975116014480591
467,4.588688850402832,4.028484344482422
468,4.57512903213501,3.9915919303894043
469,4.560398101806641,4.001946926116943
470,4.54555082321167,4.011111736297607
471,4.536355972290039,4.004478454589844
472,4.502269268035889,3.9830679893493652
473,4.487189769744873,3.9675350189208984
474,4.470379829406738,3.9781930446624756
475,4.476933002471924,3.9967334270477295
476,4.493286609649658,3.990964412689209
477,4.495881080627441,3.9514427185058594
478,4.520592212677002,3.9605424404144287
479,4.532285690307617,3.94647216796875
480,4.522548198699951,3.9344303607940674
481,4.531696796417236,3.926396369934082
482,4.463898658752441,3.8939926624298096
483,4.4626922607421875,3.8760714530944824
484,4.450193405151367,3.858764410018921
485,4.446561336517334,3.840872287750244
486,4.430642604827881,3.832916259765625
487,4.431400775909424,3.8534393310546875
488,4.411588668823242,3.8436901569366455
489,4.41071081161499,3.829660654067993
490,4.410491943359375,3.801177740097046
491,4.406159400939941,3.800381660461426
492,4.400981426239014,3.800381660461426
493,4.401230335235596,3.796542167663574
494,4.368021488189697,3.796542167663574
495,4.368021488189697,3.8047072887420654
496,4.367862701416016,3.7793283462524414
497,4.380352020263672,3.7833454608917236
498,4.38171911239624,3.7957568168640137
499,4.369220733642578,3.7845916748046875
500,4.3553948402404785,3.7814173698425293


==> data_disjoint_valid.csv <==
Epochs,randomDA,persoDA
0,18.31654167175293,18.31654167175293
1,18.12167739868164,18.112573623657227
2,18.021841049194336,17.951278686523438
3,17.916160583496094,17.913799285888672
4,17.837249755859375,17.728092193603516
5,17.68968391418457,17.646169662475586
6,17.609233856201172,17.576435089111328
7,17.580181121826172,17.520658493041992
8,17.53363800048828,17.390098571777344
9,17.383169174194336,17.332292556762695
10,17.371124267578125,17.26397705078125
11,17.297067642211914,17.15314483642578
12,17.22613525390625,17.073219299316406
13,17.106168746948242,17.025236129760742
14,17.079605102539062,16.965044021606445
15,17.02842903137207,16.894611358642578
16,16.901700973510742,16.696434020996094
17,16.787857055664062,16.626914978027344
18,16.720840454101562,16.430261611938477
19,16.665040969848633,16.32796859741211
20,16.560380935668945,16.27374267578125
21,16.539318084716797,16.26384925842285
22,16.523027420043945,16.18270492553711
23,16.52252960205078,16.1268310546875
24,16.490795135498047,16.002544403076172
25,16.45706558227539,15.968499183654785
26,16.419431686401367,15.9365873336792
27,16.429901123046875,15.969874382019043
28,16.346479415893555,15.851112365722656
29,16.248437881469727,15.817109107971191
30,16.22744369506836,15.766901016235352
31,16.19716453552246,15.726372718811035
32,16.189027786254883,15.69163990020752
33,16.129253387451172,15.707755088806152
34,16.0730037689209,15.673108100891113
35,16.020532608032227,15.605962753295898
36,15.996735572814941,15.5602445602417
37,15.906291961669922,15.535327911376953
38,15.928894996643066,15.466512680053711
39,15.883041381835938,15.486828804016113
40,15.825257301330566,15.442715644836426
41,15.781220436096191,15.409722328186035
42,15.725873947143555,15.373361587524414
43,15.751696586608887,15.32079029083252
44,15.661649703979492,15.283947944641113
45,15.68542766571045,15.24443531036377
46,15.662976264953613,15.273262977600098
47,15.621835708618164,15.21791934967041
48,15.621234893798828,15.231842041015625
49,15.585958480834961,15.217643737792969
50,15.624537467956543,15.184070587158203
51,15.601290702819824,15.17585563659668
52,15.573246955871582,15.173688888549805
53,15.553478240966797,15.119523048400879
54,15.522184371948242,15.160964965820312
55,15.508056640625,15.178449630737305
56,15.516785621643066,15.171804428100586
57,15.520503044128418,15.187556266784668
58,15.490781784057617,15.15988826751709
59,15.496434211730957,15.121795654296875
60,15.480069160461426,15.17040729522705
61,15.455404281616211,15.1718111038208
62,15.567997932434082,15.215611457824707
63,15.562239646911621,15.185284614562988
64,15.582464218139648,15.197269439697266
65,15.57378101348877,15.209738731384277
66,15.503175735473633,15.21506404876709
67,15.517073631286621,15.170271873474121
68,15.500597953796387,15.177358627319336
69,15.473662376403809,15.126551628112793
70,15.47938060760498,15.088930130004883
71,15.479290008544922,15.023065567016602
72,15.485848426818848,15.024214744567871
73,15.445940017700195,15.04578685760498
74,15.435948371887207,15.035940170288086
75,15.446303367614746,15.050564765930176
76,15.491491317749023,15.06324577331543
77,15.483943939208984,15.129664421081543
78,15.428982734680176,15.133461952209473
79,15.411969184875488,15.110678672790527
80,15.367871284484863,15.11545467376709
81,15.395874977111816,15.133355140686035
82,15.42431640625,15.106393814086914
83,15.396565437316895,15.110003471374512
84,15.405644416809082,15.099282264709473
85,15.375533103942871,15.10025691986084
86,15.350982666015625,15.085484504699707
87,15.319790840148926,15.147260665893555
88,15.330808639526367,15.15381145477295
89,15.35372543334961,15.176448822021484
90,15.331010818481445,15.213846206665039
91,15.314038276672363,15.214412689208984
92,15.338321685791016,15.224737167358398
93,15.33438777923584,15.262041091918945
94,15.324708938598633,15.232498168945312
95,15.333382606506348,15.252513885498047
96,15.37131404876709,15.262565612792969
97,15.382437705993652,15.248540878295898
98,15.382122039794922,15.28836727142334
99,15.413863182067871,15.311928749084473
100,15.449719429016113,15.233012199401855
101,15.488560676574707,15.248359680175781
102,15.444547653198242,15.27767276763916
103,15.515422821044922,15.229745864868164
104,15.472843170166016,15.233339309692383
105,15.47959041595459,15.22999095916748
106,15.437655448913574,15.235668182373047
107,15.467170715332031,15.191130638122559
108,15.472015380859375,15.173500061035156
109,15.489595413208008,15.18496322631836
110,15.480449676513672,15.200160026550293
111,15.455989837646484,15.220169067382812
112,15.475982666015625,15.224274635314941
113,15.517085075378418,15.206500053405762
114,15.514187812805176,15.188474655151367
115,15.502008438110352,15.200346946716309
116,15.48738956451416,15.187599182128906
117,15.471525192260742,15.176932334899902
118,15.402180671691895,15.177095413208008
119,15.424400329589844,15.170540809631348
120,15.401555061340332,15.153189659118652
121,15.36151123046875,15.143641471862793
122,15.340396881103516,15.13916015625
123,15.345172882080078,15.184590339660645
124,15.363423347473145,15.179300308227539
125,15.3772554397583,15.195466995239258
126,15.341812133789062,15.143776893615723
127,15.331890106201172,15.163908958435059
128,15.275055885314941,15.14667797088623
129,15.256237983703613,15.1555814743042
130,15.266010284423828,15.144075393676758
131,15.28087329864502,15.165409088134766
132,15.269561767578125,15.13923454284668
133,15.253130912780762,15.108999252319336
134,15.281073570251465,15.103042602539062
135,15.247076034545898,15.12133502960205
136,15.27641487121582,15.11648178100586
137,15.290240287780762,15.111273765563965
138,15.272932052612305,15.143942832946777
139,15.243721008300781,15.148067474365234
140,15.229870796203613,15.11701774597168
141,15.218454360961914,15.09265422821045
142,15.254901885986328,15.103522300720215
143,15.279272079467773,15.094979286193848
144,15.320730209350586,15.11800479888916
145,15.339310646057129,15.110506057739258
146,15.323871612548828,15.106544494628906
147,15.332327842712402,15.170684814453125
148,15.338939666748047,15.161940574645996
149,15.32318115234375,15.189094543457031
150,15.314191818237305,15.18364143371582
151,15.328350067138672,15.19720458984375
152,15.323382377624512,15.243739128112793
153,15.331987380981445,15.23374080657959
154,15.334267616271973,15.192384719848633
155,15.292009353637695,15.197798728942871
156,15.274911880493164,15.169821739196777
157,15.249734878540039,15.162105560302734
158,15.258627891540527,15.18893051147461
159,15.2273588180542,15.203497886657715
160,15.200766563415527,15.176214218139648
161,15.21848201751709,15.18746566772461
162,15.23118782043457,15.18763256072998
163,15.234821319580078,15.203333854675293
164,15.21441650390625,15.195738792419434
165,15.230050086975098,15.215930938720703
166,15.238164901733398,15.189460754394531
167,15.256699562072754,15.190803527832031
168,15.248419761657715,15.151126861572266
169,15.247458457946777,15.144990921020508
170,15.262474060058594,15.138227462768555
171,15.250686645507812,15.133584976196289
172,15.268966674804688,15.119552612304688
173,15.275423049926758,15.125954627990723
174,15.265870094299316,15.17342472076416
175,15.281972885131836,15.160918235778809
176,15.297539710998535,15.196340560913086
177,15.296378135681152,15.184895515441895
178,15.290897369384766,15.188048362731934
179,15.262328147888184,15.229642868041992
180,15.293233871459961,15.22628402709961
181,15.323501586914062,15.232847213745117
182,15.274710655212402,15.251605987548828
183,15.281564712524414,15.270498275756836
184,15.326887130737305,15.250784873962402
185,15.313608169555664,15.249334335327148
186,15.321497917175293,15.255149841308594
187,15.343647003173828,15.223472595214844
188,15.314939498901367,15.205526351928711
189,15.286921501159668,15.184442520141602
190,15.275797843933105,15.180341720581055
191,15.247986793518066,15.147579193115234
192,15.249258995056152,15.144285202026367
193,15.264240264892578,15.114466667175293
194,15.263331413269043,15.081992149353027
195,15.266602516174316,15.046878814697266
196,15.253863334655762,15.037393569946289
197,15.221247673034668,15.026342391967773
198,15.228984832763672,15.096208572387695
199,15.180720329284668,15.124855041503906
200,15.178901672363281,15.094619750976562
201,15.189291000366211,15.088150978088379
202,15.179551124572754,15.057239532470703
203,15.191110610961914,15.083142280578613
204,15.18970012664795,15.04079818725586
205,15.157020568847656,15.010589599609375
206,15.158363342285156,14.978729248046875
207,15.141643524169922,15.022170066833496
208,15.16341495513916,14.999591827392578
209,15.151190757751465,14.990482330322266
210,15.15249252319336,14.99332332611084
211,15.128417015075684,14.992993354797363
212,15.125753402709961,14.981308937072754
213,15.136492729187012,14.98030948638916
214,15.149007797241211,14.973855972290039
215,15.145146369934082,15.017998695373535
216,15.131461143493652,15.002510070800781
217,15.17300796508789,15.011783599853516
218,15.174732208251953,14.996994972229004
219,15.170787811279297,14.987722396850586
220,15.154051780700684,14.976455688476562
221,15.171969413757324,14.944412231445312
222,15.170251846313477,14.938084602355957
223,15.178826332092285,14.953617095947266
224,15.19922161102295,14.97172737121582
225,15.190483093261719,14.94355297088623
226,15.174995422363281,14.94937801361084
227,15.175431251525879,14.981361389160156
228,15.16694450378418,14.966882705688477
229,15.187087059020996,14.9755220413208
230,15.209290504455566,14.970602989196777
231,15.202444076538086,14.968477249145508
232,15.184842109680176,14.93724250793457
233,15.170415878295898,14.96302318572998
234,15.141053199768066,14.961146354675293
235,15.136282920837402,14.972711563110352
236,15.123869895935059,14.961122512817383
237,15.126614570617676,14.947441101074219
238,15.127785682678223,14.946028709411621
239,15.12414836883545,14.949445724487305
240,15.120948791503906,14.974502563476562
241,15.124598503112793,14.994579315185547
242,15.105146408081055,15.015595436096191
243,15.06545639038086,15.020100593566895
244,15.015731811523438,15.006845474243164
245,15.012520790100098,15.018698692321777
246,15.013618469238281,15.025301933288574
247,15.019018173217773,14.994890213012695
248,15.029255867004395,14.98848819732666
249,15.040803909301758,14.97763729095459
250,15.051597595214844,15.0122652053833
251,15.042179107666016,15.028504371643066
252,15.041011810302734,15.041752815246582
253,15.08249568939209,15.064821243286133
254,15.093649864196777,15.03838062286377
255,15.08242130279541,15.024640083312988
256,15.091695785522461,15.019803047180176
257,15.090568542480469,15.010409355163574
258,15.077129364013672,15.018036842346191
259,15.049241065979004,15.006916999816895
260,15.048190116882324,15.038816452026367
261,15.06908130645752,15.047271728515625
262,15.092695236206055,15.059126853942871
263,15.117231369018555,15.091415405273438
264,15.107955932617188,15.098462104797363
265,15.110774993896484,15.084207534790039
266,15.102141380310059,15.06287670135498
267,15.130914688110352,15.074114799499512
268,15.12342643737793,15.07729721069336
269,15.134339332580566,15.066695213317871
270,15.125584602355957,15.092085838317871
271,15.135414123535156,15.06972599029541
272,15.12139892578125,15.04939079284668
273,15.135801315307617,15.050657272338867
274,15.11322021484375,15.063260078430176
275,15.1152982711792,15.022071838378906
276,15.094853401184082,15.02638053894043
277,15.10824203491211,15.00175952911377
278,15.097963333129883,14.991693496704102
279,15.117241859436035,14.998066902160645
280,15.102409362792969,14.98005485534668
281,15.090615272521973,14.960107803344727
282,15.119522094726562,14.962926864624023
283,15.120084762573242,14.969353675842285
284,15.145771026611328,14.948644638061523
285,15.169195175170898,14.944746971130371
286,15.151601791381836,14.916732788085938
287,15.16947078704834,14.925800323486328
288,15.157593727111816,14.915006637573242
289,15.132841110229492,14.88516616821289
290,15.139989852905273,14.884448051452637
291,15.144779205322266,14.884197235107422
292,15.168378829956055,14.88833236694336
293,15.138688087463379,14.89926815032959
294,15.105746269226074,14.909902572631836
295,15.097058296203613,14.886796951293945
296,15.13422679901123,14.878602981567383
297,15.138516426086426,14.912331581115723
298,15.106616020202637,14.905439376831055
299,15.109434127807617,14.895201683044434
300,15.12956714630127,14.899373054504395
301,15.12622356414795,14.879783630371094
302,15.131598472595215,14.875446319580078
303,15.130279541015625,14.856592178344727
304,15.129290580749512,14.837433815002441
305,15.126715660095215,14.838287353515625
306,15.127153396606445,14.831215858459473
307,15.117114067077637,14.833166122436523
308,15.114075660705566,14.841282844543457
309,15.108423233032227,14.849664688110352
310,15.10865306854248,14.817464828491211
311,15.123343467712402,14.829975128173828
312,15.125273704528809,14.86849308013916
313,15.128923416137695,14.85920524597168
314,15.132375717163086,14.856912612915039
315,15.126760482788086,14.854504585266113
316,15.13107681274414,14.85567855834961
317,15.09621524810791,14.834043502807617
318,15.062084197998047,14.825736045837402
319,15.080830574035645,14.853803634643555
320,15.082493782043457,14.859285354614258
321,15.075193405151367,14.86353588104248
322,15.063122749328613,14.879846572875977
323,15.073188781738281,14.877706527709961
324,15.08580207824707,14.875940322875977
325,15.091439247131348,14.880749702453613
326,15.101861000061035,14.899554252624512
327,15.11531925201416,14.90816593170166
328,15.130961418151855,14.887946128845215
329,15.13965892791748,14.90522289276123
330,15.13823127746582,14.926898956298828
331,15.170166969299316,14.947369575500488
332,15.195387840270996,14.950478553771973
333,15.248883247375488,14.950945854187012
334,15.265975952148438,14.952229499816895
335,15.263391494750977,14.965160369873047
336,15.24873161315918,14.967979431152344
337,15.221257209777832,14.933753967285156
338,15.213922500610352,14.937311172485352
339,15.214019775390625,14.945048332214355
340,15.212713241577148,14.941287994384766
341,15.245406150817871,14.926412582397461
342,15.192968368530273,14.923991203308105
343,15.195335388183594,14.950529098510742
344,15.190068244934082,14.948525428771973
345,15.203455924987793,14.953142166137695
346,15.196609497070312,14.968879699707031
347,15.200246810913086,14.973798751831055
348,15.187762260437012,14.949268341064453
349,15.211849212646484,14.954869270324707
350,15.239984512329102,14.9476957321167
351,15.213059425354004,14.943378448486328
352,15.209288597106934,14.951132774353027
353,15.212583541870117,14.943233489990234
354,15.241223335266113,14.960034370422363
355,15.22054672241211,14.931708335876465
356,15.230649948120117,14.930241584777832
357,15.220747947692871,14.9331693649292
358,15.211359024047852,14.918185234069824
359,15.212068557739258,14.903850555419922
360,15.228249549865723,14.89730453491211
361,15.243910789489746,14.908141136169434
362,15.221046447753906,14.912607192993164
363,15.218663215637207,14.893671035766602
364,15.23126220703125,14.904903411865234
365,15.221510887145996,14.89843463897705
366,15.206849098205566,14.905563354492188
367,15.199430465698242,14.929231643676758
368,15.21591567993164,14.923321723937988
369,15.218613624572754,14.917646408081055
370,15.214200019836426,14.912741661071777
371,15.202520370483398,14.8853178024292
372,15.22346305847168,14.878861427307129
373,15.222402572631836,14.894721984863281
374,15.190411567687988,14.894218444824219
375,15.202471733093262,14.90483283996582
376,15.217012405395508,14.920044898986816
377,15.210225105285645,14.90607738494873
378,15.199542999267578,14.9282808303833
379,15.18412971496582,14.921188354492188
380,15.160916328430176,14.9220552444458
381,15.156966209411621,14.902521133422852
382,15.16597843170166,14.886174201965332
383,15.181018829345703,14.877439498901367
384,15.200872421264648,14.877439498901367
385,15.231148719787598,14.883040428161621
386,15.227550506591797,14.87818431854248
387,15.220372200012207,14.87964153289795
388,15.216849327087402,14.869853973388672
389,15.212678909301758,14.876181602478027
390,15.213170051574707,14.862571716308594
391,15.219904899597168,14.885981559753418
392,15.228264808654785,14.888815879821777
393,15.221335411071777,14.898104667663574
394,15.268802642822266,14.879334449768066
395,15.270111083984375,14.869059562683105
396,15.27060317993164,14.865755081176758
397,15.26333999633789,14.867119789123535
398,15.253347396850586,14.850190162658691
399,15.264453887939453,14.863855361938477
400,15.267271995544434,14.850875854492188
401,15.267271995544434,14.846142768859863
402,15.251434326171875,14.832679748535156
403,15.246796607971191,14.850240707397461
404,15.282896041870117,14.86073112487793
405,15.284168243408203,14.860405921936035
406,15.28498363494873,14.850302696228027
407,15.280517578125,14.825677871704102
408,15.293660163879395,14.811939239501953
409,15.29028034210205,14.811939239501953
410,15.289203643798828,14.830689430236816
411,15.336661338806152,14.82162857055664
412,15.34328556060791,14.81662654876709
413,15.337651252746582,14.822226524353027
414,15.324073791503906,14.817910194396973
415,15.303668975830078,14.822226524353027
416,15.297796249389648,14.825082778930664
417,15.30986213684082,14.830206871032715
418,15.320037841796875,14.819156646728516
419,15.3023681640625,14.819156646728516
420,15.304683685302734,14.837188720703125
421,15.323697090148926,14.839954376220703
422,15.31747817993164,14.869148254394531
423,15.302342414855957,14.849984169006348
424,15.30052375793457,14.863950729370117
425,15.316454887390137,14.867524147033691
426,15.318011283874512,14.873250961303711
427,15.312938690185547,14.87144660949707
428,15.300752639770508,14.865104675292969
429,15.312396049499512,14.866374969482422
430,15.306758880615234,14.848938941955566
431,15.290335655212402,14.860042572021484
432,15.290013313293457,14.866777420043945
433,15.289763450622559,14.88034725189209
434,15.301182746887207,14.884984016418457
435,15.305499076843262,14.884547233581543
436,15.308318138122559,14.85185432434082
437,15.2987642288208,14.82855224609375
438,15.303401947021484,14.820798873901367
439,15.285152435302734,14.839595794677734
440,15.280515670776367,14.840271949768066
441,15.289323806762695,14.857110023498535
442,15.315658569335938,14.863299369812012
443,15.32979679107666,14.852099418640137
444,15.342811584472656,14.853400230407715
445,15.342716217041016,14.848762512207031
446,15.340977668762207,14.873376846313477
447,15.341665267944336,14.87984561920166
448,15.338361740112305,14.878416061401367
449,15.352096557617188,14.840106964111328
450,15.33157730102539,14.84705924987793
451,15.311081886291504,14.833318710327148
452,15.29532527923584,14.827483177185059
453,15.296148300170898,14.841952323913574
454,15.316397666931152,14.86256217956543
455,15.335704803466797,14.891816139221191
456,15.345050811767578,14.921601295471191
457,15.328835487365723,14.915728569030762
458,15.379144668579102,14.910353660583496
459,15.386696815490723,14.886943817138672
460,15.33071231842041,14.884125709533691
461,15.346583366394043,14.870390892028809
462,15.343395233154297,14.87665843963623
463,15.320527076721191,14.882259368896484
464,15.328946113586426,14.890508651733398
465,15.314852714538574,14.882391929626465
466,15.306219100952148,14.909528732299805
467,15.292173385620117,14.88744831085205
468,15.297774314880371,14.88831615447998
469,15.302318572998047,14.973326683044434
470,15.287637710571289,14.97449779510498
471,15.293238639831543,14.968170166015625
472,15.317678451538086,14.968989372253418
473,15.316543579101562,14.970863342285156
474,15.312295913696289,14.96557903289795
475,15.320080757141113,14.964960098266602
476,15.30545711517334,14.963606834411621
477,15.307607650756836,14.951539039611816
478,15.330240249633789,14.936140060424805
479,15.325774192810059,14.939790725708008
480,15.322124481201172,14.957880020141602
481,15.308740615844727,14.956707954406738
482,15.292622566223145,14.990005493164062
483,15.297204971313477,14.98734188079834
484,15.296241760253906,14.98734188079834
485,15.298255920410156,14.99452018737793
486,15.316652297973633,14.979476928710938
487,15.313834190368652,14.974834442138672
488,15.298720359802246,14.97252368927002
489,15.311531066894531,14.978123664855957
490,15.346109390258789,14.975651741027832
491,15.344446182250977,15.001761436462402
492,15.333512306213379,14.98978042602539
493,15.331705093383789,15.002591133117676
494,15.328886032104492,15.01465892791748
495,15.333352088928223,14.996451377868652
496,15.330533027648926,15.008196830749512
497,15.354207992553711,15.014524459838867
498,15.327640533447266,15.020992279052734
499,15.332941055297852,15.001598358154297
500,15.333378791809082,15.002717018127441

